Entanglement-based quantum key distribution with a blinking-free quantum dot operated at a temperature up to 20 K

Entanglement-based quantum key distribution promises enhanced robustness against eavesdropping and compatibility with future quantum networks. Among other sources, semiconductor quantum dots can generate polarization-entangled photon pairs with near-unity entanglement fidelity and a multi-photon emission probability close to zero even at maximum brightness. These properties have been demonstrated under resonant two-photon excitation (TPE) and at operation temperatures between 4 and 8 K. However, source blinking is often reported under TPE conditions, limiting the maximum achievable photon rate. In addition, operation temperatures reachable with compact cryo-coolers could facilitate the widespread deployment of quantum dots, e.g. in satellite-based quantum communication. Here we demonstrate blinking-free emission of highly entangled photon pairs from GaAs quantum dots embedded in a p-i-n diode. High fidelity entanglement persists at temperatures of at least 20 K, which we use to implement fiber-based quantum key distribution between two building with an average key rate of 55 bits/s and a qubit error rate of 8.4%. We are confident that by combining electrical control with already demonstrated photonic and strain engineering, quantum dots will keep approaching the ideal source of entangled photons for real world applications.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
